Gamu Blue: A Practical Tool for Game Theory Security Equilibria

The application of game theory in cybersecurity enables strategic analysis, adversarial modeling, and optimal decision-making to address security threats' complex and dynamic nature. Previous studies by Abraham et al. and Bi\c{c}er et al. presented various definitions of equilibria to examine the security aspects of games involving multiple parties. Nonetheless, these definitions lack practical and easy-to-use implementations. Our primary contribution is addressing this gap by developing Gamu Blue, an easy-to-use tool with implementations for computing the equilibria definitions including k-resiliency, l-repellence, t-immunity, (l, t)-resistance, and m-stability.

==> timings/fd-k-resiliency.csv <==
n,mean,stddev,median,user,system,min,max
2,0.4701218144,0.059861078146791764,0.46448545300000005,0.3793416,0.0904808,0.41139837500000004,0.5488576470000001
3,0.505166023,0.08016770156663136,0.508414227,0.4124758,0.09221339999999999,0.391861385,0.612715342
4,0.4757977426,0.06069948059045976,0.48011109500000004,0.3948444,0.08016979999999999,0.41046956700000004,0.551850945
5,0.4701575802000001,0.05415331381601656,0.47087926100000005,0.37941159999999996,0.0899136,0.418179836,0.5535545820000001
6,0.46544827,0.03457972486588918,0.475944122,0.38031139999999997,0.0840968,0.419010201,0.498785144
7,0.47029693440000003,0.06640846108467938,0.466527012,0.38756219999999997,0.0823912,0.39172511400000004,0.5739281930000001
8,0.4980047936000001,0.06324942409314756,0.49298993500000005,0.4066526,0.09101019999999999,0.433980128,0.5864869570000001
9,0.4806480986,0.05740271793673806,0.45215005700000005,0.398937,0.080128,0.425449872,0.553586283
10,0.5126952656,0.05966941300952502,0.514918753,0.4182494,0.0940104,0.44605312,0.572382163
11,0.5016391174000001,0.06368085657709167,0.48996233800000005,0.41565219999999997,0.0854064,0.43843597900000003,0.573428782
12,0.5834994370000001,0.06975014270890978,0.5497585070000001,0.4864464,0.0966166,0.5166529000000001,0.674465168


==> timings/fd-k-t-robustness.csv <==
n,mean,stddev,median,user,system,min,max
2,0.49863951140000007,0.07872716637805975,0.506615253,0.40752740000000004,0.090294,0.419251955,0.61496067
3,0.48981378980000007,0.06227672635396189,0.47822258500000003,0.3992832,0.0902192,0.420767969,0.567039841
4,0.47602540200000004,0.04838069947609507,0.468350973,0.38681219999999994,0.08835,0.42415362900000003,0.546572966
5,0.47997299800000004,0.043533264719327586,0.49841349700000004,0.38867559999999995,0.08986559999999999,0.414192826,0.520820799
6,0.4484211752,0.04721599789789644,0.423608023,0.36729619999999996,0.0804172,0.397453441,0.49946869200000005
7,0.48206938060000004,0.054694429125982616,0.49556166900000004,0.3930458,0.08876319999999999,0.411206966,0.55134425
8,0.48457660980000006,0.05403846724240875,0.470640895,0.3940918,0.08970719999999999,0.41955364300000003,0.555336543
9,0.5068660972,0.07120877569820537,0.5444089470000001,0.42063480000000003,0.0858076,0.41976683400000003,0.5748088370000001
10,0.49300007600000006,0.06606813193680901,0.49122296000000004,0.4026739999999999,0.09001879999999998,0.41470665900000003,0.57943071
11,0.5465674642,0.11199711284995072,0.508040673,0.45213000000000003,0.0935888,0.458683292,0.742229103
12,0.5287177564000001,0.05383439108727568,0.5212028200000001,0.445634,0.08264639999999998,0.48497477000000005,0.6196348660000001


==> timings/fd-l-repellence.csv <==
n,mean,stddev,median,user,system,min,max
2,0.4867381968000001,0.05725001562924527,0.485345876,0.39951719999999996,0.0868274,0.42034159200000004,0.55441605
3,0.5081699166000001,0.12205492687385956,0.46559980100000004,0.42085540000000005,0.0869702,0.41702150600000004,0.711246484
4,0.4897545836,0.06269980006636143,0.47140384900000004,0.3987282,0.09062840000000001,0.41233533600000005,0.567456543
5,0.4898038734,0.06739659617557567,0.527845153,0.39608059999999995,0.0933722,0.41010185000000005,0.555562969
6,0.5053397698000001,0.05340236943793073,0.5114308200000001,0.41651059999999995,0.0878914,0.42216474600000004,0.55923237
7,0.605958735,0.08019349105513177,0.554241418,0.5124565999999999,0.093175,0.535541096,0.695845775
8,0.8143772551999999,0.04378140771160274,0.805276253,0.7277359999999999,0.0862166,0.759581253,0.874714486
9,1.6636841329999998,0.07288279446659579,1.624695923,1.5694724,0.0937914,1.60140217,1.763105848
10,4.489403744,0.12843321370410204,4.439289768,4.3963969999999994,0.09199119999999998,4.375611147,4.660858576
11,13.805370828600001,0.24294583198701425,13.833724289,13.7096714,0.09358839999999999,13.416753922,14.074161221
12,43.033119360600004,0.9085596856322075,42.713236893,42.92872,0.09898900000000001,42.089468548,44.381508423


==> timings/fd-l-t-resistance.csv <==
n,mean,stddev,median,user,system,min,max
2,0.49816782460000003,0.069791898677118,0.485175193,0.412544,0.08498520000000001,0.42308321000000004,0.6073056450000001
3,0.49015084080000015,0.074151541387806,0.49772421200000005,0.40383879999999994,0.085472,0.414624413,0.586667599
4,0.4824618536000001,0.09945483640028449,0.453320337,0.40176639999999997,0.0790516,0.40579612000000004,0.651171193
5,0.4770416258,0.04946389712378556,0.48429407900000004,0.392559,0.0839488,0.408972206,0.5448800810000001
6,0.49898395859999994,0.07736989620696827,0.48883223200000003,0.4086874,0.0898626,0.402325984,0.618015768
7,0.47723761280000004,0.04213578054490691,0.48754992,0.3961008,0.0808628,0.423644709,0.520130263
8,0.4776750034,0.07033117002363433,0.44935328700000005,0.3925284,0.08454199999999999,0.416712799,0.583950422
9,0.45025185059999995,0.0359248739204324,0.455408329,0.37593699999999997,0.07354800000000002,0.41321360900000004,0.491561293
10,0.4846829178,0.046297951561759344,0.500143527,0.4013852,0.08284,0.42477289500000004,0.530844167
11,0.5246062873999999,0.056227499624832575,0.552379693,0.43863719999999995,0.08560720000000001,0.44851789900000005,0.5731699650000001
12,0.5508439312,0.058644972788045195,0.571280884,0.46393120000000004,0.08642799999999999,0.48239819300000003,0.616665969


==> timings/fd-m-stability.csv <==
n,mean,stddev,median,user,system,min,max
2,0.5295146912,0.06661920735661331,0.5569403310000001,0.43353540000000007,0.0956316,0.417599626,0.5866594500000001
3,0.5128332646,0.0722814437917196,0.48360722500000003,0.42224819999999996,0.090165,0.435390333,0.611248819
4,0.4709529186,0.03788076235259986,0.483745462,0.38258239999999993,0.08755379999999999,0.426965499,0.518258502
5,0.5201002052000001,0.06449348169895529,0.5063975580000001,0.4327534,0.08650899999999999,0.45065553900000005,0.6187364980000001
6,0.4842859582,0.038788558294281246,0.49525878700000003,0.3988816,0.0845278,0.43932519200000003,0.520502
7,0.5139027030000001,0.09408019917440076,0.506877817,0.42076919999999995,0.09263479999999999,0.419086742,0.625200357
8,0.47028051440000007,0.0642787047821426,0.432570807,0.38932599999999995,0.0806218,0.41491149200000005,0.555971717
9,0.5558564748,0.03005172367014866,0.554283425,0.45896359999999997,0.09635180000000002,0.5190684790000001,0.596113121
10,0.7496279824000001,0.1858894160100263,0.674522987,0.6133637999999999,0.112713,0.604743113,1.050423412
11,0.5405137919999999,0.07070575215160718,0.569819898,0.44453960000000003,0.0956296,0.45164159400000004,0.616934196
12,0.5365672486,0.05538190897876161,0.515174639,0.4452172,0.090323,0.482860008,0.617702706


==> timings/fd-t-immunity.csv <==
n,mean,stddev,median,user,system,min,max
2,0.49374869080000006,0.06191588107763051,0.47640184700000004,0.4049075999999999,0.0883784,0.41881899100000003,0.583340064
3,0.4811362456000001,0.058046396594769366,0.465808357,0.3961788,0.0838698,0.42712149600000004,0.5486900760000001
4,0.46480764660000007,0.06306116511768585,0.454088971,0.38034919999999994,0.0841868,0.404133697,0.5640903780000001
5,0.4695448892,0.035068084338496244,0.477488138,0.38260839999999996,0.08606559999999999,0.423837668,0.5023229450000001
6,0.46928989560000006,0.04777961823379142,0.493206462,0.38613580000000003,0.0827894,0.41188699900000003,0.517028862
7,0.4661377418,0.06236773592718204,0.44395011100000004,0.37640719999999994,0.0891994,0.401500124,0.536744267
8,0.479082447,0.059645740588670906,0.46941321500000005,0.39317539999999995,0.08564079999999999,0.416980636,0.564069149
9,0.5115777434,0.059192021644012265,0.5013527090000001,0.424676,0.0859378,0.43211078,0.595957363
10,0.4934346812000001,0.0767386474672553,0.487390001,0.40693139999999994,0.08618219999999999,0.41566019200000004,0.5958135410000001
11,0.5403867788000001,0.07055531319981324,0.5237376730000001,0.4414934,0.0984194,0.470004552,0.649885055
12,0.5313972514,0.06385503796721474,0.5283183840000001,0.4403398,0.09058599999999999,0.47242265800000005,0.630214526


==> timings/ioc-k-resiliency.csv <==
n,mean,stddev,median,user,system,min,max
2,0.5194736501999999,0.02793663498982991,0.535088494,0.422886,0.09612679999999998,0.48699029200000005,0.542770706
3,0.5100039926000001,0.0770629637946075,0.5350221030000001,0.42019599999999996,0.0886612,0.427432417,0.601792376
4,0.46968325240000003,0.04670853274508088,0.461183924,0.3913676,0.0779928,0.413411018,0.533343421
5,0.5105557578,0.07737293734854325,0.524207014,0.4179472000000001,0.09154759999999998,0.418440491,0.622602097
6,0.4459963976000001,0.032782456152183205,0.44185709500000003,0.36569759999999996,0.07997939999999999,0.40538242700000005,0.49536373300000003
7,0.5095158532000001,0.07671298677399796,0.478496568,0.41172899999999996,0.0973834,0.428851511,0.629399675
8,0.4661586054,0.06646582280405883,0.44427732400000003,0.380115,0.0853488,0.38853315200000005,0.562599233
9,0.5099123276,0.06539831861710628,0.5335575180000001,0.4163468,0.09233759999999999,0.43700874700000003,0.580591411
10,0.48871907100000006,0.04500229998015672,0.50953275,0.40091200000000005,0.0863776,0.437114051,0.538157558
11,0.5467481394,0.06913633268327747,0.524729526,0.4605226,0.08513179999999998,0.48635180400000005,0.663802785
12,0.5879731954,0.04852274177677819,0.6170624530000001,0.4960226,0.0916024,0.5335446180000001,0.629640563


==> timings/ioc-k-t-robustness.csv <==
n,mean,stddev,median,user,system,min,max
2,0.5059374608,0.08059270114347557,0.507670948,0.4063484,0.09923979999999999,0.413661691,0.611487511
3,0.4975932644,0.0384091979090139,0.49557048200000003,0.4103294,0.0865502,0.444295056,0.541660079
4,0.48363100059999997,0.06427016557111373,0.47200518500000005,0.39795179999999997,0.08523879999999999,0.414852043,0.5894634990000001
5,0.5423119498,0.08566137285545955,0.572630033,0.44553279999999995,0.09634259999999999,0.45204219100000004,0.654313765
6,0.5553362588,0.05294703974112542,0.523955709,0.470238,0.0848072,0.52140706,0.6447667530000001
7,0.7999019452000001,0.0625211871591066,0.7865369980000001,0.7159077999999999,0.0836144,0.7370878790000001,0.9051473080000001
8,1.676170484,0.11075398919748426,1.6755635930000001,1.594223,0.0814114,1.528934595,1.838664298


==> timings/ioc-l-repellence.csv <==
n,mean,stddev,median,user,system,min,max
2,0.4927183632,0.1104435154441325,0.45301423300000004,0.401445,0.0906778,0.415027064,0.682948486
3,0.47873412379999997,0.052633522515505356,0.48506406100000005,0.3824324,0.0954472,0.41123304600000005,0.552771114
4,0.45319709760000004,0.05651651275293463,0.42533308400000003,0.3734432,0.07939739999999999,0.417068936,0.551063321
5,0.49196330320000003,0.042388469819099744,0.48475228400000003,0.40203039999999995,0.0895608,0.431276657,0.5432146090000001
6,0.49895208440000005,0.052852180253637235,0.49597327500000005,0.4096446,0.08896439999999999,0.42426034700000004,0.5583279990000001
7,0.5860493778,0.07563291728764493,0.586970277,0.4972058,0.0885658,0.5053288300000001,0.6966629550000001
8,0.8102767834000002,0.10469518294516186,0.7938946570000001,0.7282452,0.0815832,0.7161979380000001,0.987373653
9,1.628635383,0.04956587870668959,1.653113188,1.5356465999999998,0.092592,1.5623125830000002,1.682337567
10,4.360367270799999,0.19522912202575696,4.462807493,4.257825599999999,0.10055879999999999,4.136835838,4.564468835
11,13.390983597600002,0.08366977137239284,13.381369761,13.2906528,0.097387,13.271520172,13.471922481
12,42.780063896,1.1045781190219954,42.552715784,42.682158799999996,0.09279240000000001,41.726291837,44.624121457


==> timings/ioc-l-t-resistance.csv <==
n,mean,stddev,median,user,system,min,max
2,0.515831349,0.1399348718163651,0.46137635600000004,0.42402439999999997,0.09110599999999999,0.40357712900000003,0.7455695370000001
3,0.4860719952,0.054156804688753196,0.504421238,0.40536200000000006,0.08039379999999999,0.430116859,0.5523814380000001
4,0.5245908536,0.07006795738362509,0.5562784080000001,0.43630779999999997,0.08797840000000001,0.449874321,0.6027935830000001
5,0.562390924,0.04378601990510591,0.555600993,0.47496859999999996,0.0869918,0.5205441740000001,0.6352118480000001
6,0.9979938356000002,0.0712118510874168,0.9773576880000001,0.9002495999999999,0.097184,0.920285997,1.106564808
7,3.2506430433999993,0.09234035629584916,3.269445889,3.1708591999999998,0.077559,3.111878385,3.360419269
8,15.757597952600003,0.31664507345784804,15.590839349,15.672575599999998,0.0789716,15.482212663,16.248018581


==> timings/ioc-m-stability.csv <==
n,mean,stddev,median,user,system,min,max
2,0.44751409540000003,0.03354499151616345,0.44624133400000005,0.368232,0.0782176,0.408958982,0.489400771
3,0.5104919828,0.09699612103790821,0.510209299,0.41070400000000007,0.09942359999999999,0.410922944,0.621610442
4,0.45927547740000013,0.03670068587012207,0.448432129,0.3784812,0.0802152,0.43121825100000005,0.5218479100000001
5,0.6601458832,0.07275207518378045,0.666553905,0.5670185999999999,0.0928052,0.584879083,0.7715222780000001
6,1.782652374,0.2282683853464264,1.896901957,1.703826,0.07839199999999999,1.5290597620000002,2.018215619
7,15.896150432799999,0.20464611134532634,15.815489731,15.806396199999998,0.08859560000000001,15.687891893,16.18534277
8,172.0680709026,4.894146017331474,172.289665672,171.974741,0.0821958,164.771447759,178.238213043


==> timings/ioc-t-immunity.csv <==
n,mean,stddev,median,user,system,min,max
2,0.47604838340000005,0.04843942759340474,0.44903392700000005,0.3985478,0.0770256,0.43620979800000004,0.5303630500000001
3,0.5001035452000001,0.04421315576311918,0.49328874100000003,0.40582320000000005,0.0939586,0.45319606500000004,0.5721324210000001
4,0.4481093724000001,0.041438456580610156,0.43613971500000004,0.3611744,0.0866358,0.406718456,0.49960503700000003
5,0.5015034044,0.10003728822120311,0.47975572000000005,0.40931280000000003,0.09187239999999999,0.41255861200000005,0.6648857250000001
6,0.4908463018000001,0.06058575039318581,0.48277460200000005,0.4061546,0.084193,0.42724781900000003,0.568573658
7,0.5742430730000001,0.06859925999092198,0.5571063470000001,0.48891019999999996,0.08455599999999999,0.510340696,0.6712823
8,0.7723438189999999,0.06535666909423996,0.762794588,0.6899018,0.08203659999999999,0.696315935,0.87441367
9,1.4732369498000002,0.08295104867684015,1.444266693,1.3855912,0.0863498,1.406377733,1.617371083
10,3.8002920874,0.10750878926712183,3.807998023,3.7097794,0.0899846,3.644649725,3.90364941
11,11.4846445234,0.17515350271910438,11.448853004,11.400620799999999,0.0823942,11.302566956,11.674940264
12,37.2240664286,0.8393711301699519,36.708548224,37.127913199999995,0.0931934,36.546684671,38.182971316

